A radio spectral index map and catalogue at 147-1400 MHz covering 80 per cent of the sky

The radio spectral index is a powerful probe for classifying cosmic radio sources and understanding the origin of the radio emission. Combining data at 147 MHz and 1.4 GHz from the TIFR GMRT Sky Survey (TGSS) and the NRAO VLA Sky Survey (NVSS), we produced a large-area radio spectral index map of ~80 per cent of the sky (Dec > -40 deg), as well as a radio spectral index catalogue containing 1,396,515 sources, of which 503,647 are not upper or lower limits. Almost every TGSS source has a detected counterpart, while this is true only for 36 per cent of NVSS sources. We released both the map and the catalogue to the astronomical community. The catalogue is analysed to discover systematic behaviours in the cosmic radio population. We find a differential spectral behaviour between faint and bright sources as well as between compact and extended sources. These trends are explained in terms of radio galaxy evolution. We also confirm earlier reports of an excess of steep-spectrum sources along the galactic plane. This corresponds to 86 compact and steep-spectrum source in excess compared to expectations. The properties of this excess are consistent with normal non-recycled pulsars, which may have been missed by pulsation searches due to larger than average scattering along the line of sight.

==> referee1.txt <==
We thank the referee for the suggestions that have resulted in an improved
paper. While re-running some of our codes we noted a minor bug in the island rejection
criteria that lead to some sources to be erroneously removed from the catalogue.
We fixed the bug and the catalogue has ~4000 (~0.3%) more detections.
Below, we respond in detail to the referee comments.

Major points
============

TGSS flux scale:
  - The preprint by Hurley-Walker (2017; arXiv:1703.06635) indicates, on the basis of comparison with GLEAM, that there are potentially systematic errors of order 15% in the TGSS-ADR1 flux scale with fluctuations on the scale of several degrees. While the Hurley-Walker paper is not published, and it is outside the scope of the present paper to address this underlying systematic, it is still worth (a) expanding on the brief statement quoting a 10% flux scale accuracy for TGSS (second paragraph of Section 2), and (b) investigating and reporting whether there are differences in the spectral indices derived in this work, on the same spatial scales noted by Hurley-Walker. Indeed on the basis of Section 4.2.1 and Figure 12, it is not unreasonable to expect that the spectral index distribution does indeed vary artificially on some spatial scales. Such variation should be characterised.

> We carried out an investigation on possible spatial variations of the spectral index, and we have added the results of these tests to the paper.  We pixellated (i.e. smoothed) the sky with HEALPix (NSIDE=16, pixel area=13 deg**2) and we identified those locations on the sky where the median spectral index is higher/lower than average. The standard deviation of these spectral index fluctuations was <0.05. This corresponds to a combined flux density error of order 12% in NVSS and TGSS. We do suspect that the deviations mostly originate from TGSS, as the spatial variations roughly match the TGSS observe strategy (see Intema et al. 2017).

New NVSS and TGSS catalogues:
  - This paper not only presents a new spectral index catalogue, but also implicitly presents two new narrowband catalogues derived from NVSS and TGSS image data. How do these source lists compare to the published catalogues? Most importantly, how do systematics like the completeness and reliability of these catalogues (to be clear, of each separately) compare to the ones that are published? In the case of NVSS, for example, is there a 1-to-1 match between the sources characterised here and the official NVSS catalogue?

> We added a new sections and images.

Completeness of this catalogue:
  - The systematics addressed in Section 2.2 are very important, but the use of the word "completeness" is confusing. Completeness of the TGSS and NVSS entries should be addressed as noted in the previous remark. The effect considered here is more like a counterpart-completeness or something similar. The completeness of each component catalogue comes into it, but even if all TGSS catalogue entries had a counterpart in NVSS it would not mean that the catalogue is 100% complete in the normal sense of usage. I suggest that the issues of individual NVSS and TGSS completeness be separated from the issues around the fraction of sources with cross-catalogue matches, and that the nomenclature be clarified.

> We used the nomenclature "cross-match completness" when speaking about completness in the cross-match (spectral index) catalogue. And we kept the work "completness" for the normal sense of usage.

Extended emission:
  - The possibility has not been considered that there may be varying response between NVSS and TGSS as a function of angular scale, as relevant to extended emission. For example in the case of bright, extended nearby starforming galaxies, SNR, or HII regions, will the two surveys provide equivalent response on all scales and therefore a plausible result in the spectral index maps presented in this paper? My reading of Section 2 is that the uvranges were not matched, but TGSS was simply convolved to 45"; this is fine of course but is relevant to this question. Moreover, common understanding in the community is that GMRT has poor surface brightness sensitivity for relatively extended emission, and this will be relevant for the larger radio continuum sources in the sky. Has this been investigated? Consideration of this possible effect is important for Section 3.

> We wrote a note on the issue in both the catalogue and spectral map sections. For the catalogue part, the problem should be limited because if a source is extended in one survey but not in the other, the matching criterion would fail. This would put the source in a limit (if in the other survey nothing is visible) or in an island (which are not used for any of our conclusions and represents only a small fraction of the catalogue).

Relative astrometry:
  - The overall astrometric accuracy of each catalogue is quoted in Section 2, but are they consistent across the sky? This is important for the spectral index structure in the maps, and is essential for interpretation of structures like those presented in the top panels of Figure 6. Can a simple test be composed and described, perhaps on the basis of the sources classified as "S", that gives some confidence about the agreement in astrometry between the two surveys across the sky?

> This is indeed an important aspect for the spectral index map that we haven't discussed. TGSS uses NVSS (and other surveys) to correct for astrometric error. We checked the distribution of the astrometric error and it has a standard deviation of 2.7". The mean astrometric error in healpix pixels of NSIDE=32 is ~3.5" and is rather uniform across the sky. Text and a figure have been added to the paper.

Excess compact & steep-spectrum Galactic sources:
  - Although it is not possible from this catalogue alone to identify which of the individual catalogue sources correspond to the excess and thus to form a list of candidate pulsars, it would nonetheless be interesting to give some information about how many of the compact, steep-spectrum sources at low Galactic latitude correspond to areas with high Halpha emission measure (e.g. from WHAM) or have a counterpart from Fermi. Is there any way to try and isolate the sources contributing to the excess?

> We have correlated the entire steep spectrum list with the 3FGL catalog and the unpublished 7-year Fermi catalog. We have about a dozen candidates, of which pulsations have been detected already toward eight of these. This work is being written up for publication. Since pulsars can emit in X-rays we also searched for X-ray point sources among galactic sample. This search was not successful.
> The referee's idea to search for high H-alpha emission is an interesting one. We cross-matched the WHAM total intensity with all 308 compact, steep spectrum radio sources with abs(b)<10 degrees and plotted the distribution of H-alpha intensities. This distribution was compared to eight similar cross-matchings in which we shifted the positions of the 308 sources by at least one WHAM beam in several directions, without significantly changing the galactic distribution of the sources. We do not see any difference in the distribution of H-alpha intensities toward the 308 sources compared to the randomized positions. The lack of an excess H-alpha "tail" in the distribution could be the result of dust extinction which Haffner et al (2013) note is significant for abs(b)<3 degrees.
> Since submitting this paper we have also started to use the GMRT to image and search for pulsations toward 200 compact, steep spectrum radio sources. This work is on-going but we hope to be able to test out some of the suggestions in the paper and to set limits of what fraction of the candidates are pulsars.

Minor points
============

Title:
  - I suggest that the frequency range 147-1400 MHz appear in the title, possibly at the expense of the survey acronyms.

> We updated the title to include the frequencies

Abstract:
  - Probably the "ADR" part of TGSS-ADR should be included here (and throughout, up to the footnote where the ADR suffix is dropped).
  - When quoting the ~1.4M sources in the catalogue, it should be mentioned that 36% are measured, and the rest are limits.
  - The completeness should also be briefly summarised.
  - In the last three sentences, the reader gets the impression that not much new is revealed, but instead the catalogue is only used to confirm previous results. The wording should be adjusted to emphasise the new results, including quoting the number of Galactic sources that could be potentially identified as pulsar candidates.

> We indeed thought about whether to use ADR1 along the paper or not. We eventually decided not to use "ADR1" along the paper to make the text more readable. Moreover when the word "survey" is used it is indeed TGSS, then the data release used is ADR1. We underlined that we used "ADR1" at the point where this become important (when quantitative values related to that release enter into play).
> We added the number of full detections in the abstract.
> We added a general statement on the cross-match completeness.
> We improved the last part of the abstract, going a bit more in the details of the new findings.

Section 1:
  - First paragraph: 2nd and 3rd sentences don't quite follow; replace "low-order polynomial" with "power law" (which is not only more formally relevant, but also more connected to the physics)
  - Second sentence after eqn 1: the word "Unfortunately" is a bit subjective here... there are good reasons for both conventions and, to my mind at least, what is unfortunate is the inevitable confusion. I'd be more comfortable if you reword this to note the two conventions and remark that you prefer (and use) the one where positive index is "inverted".
  - Toward the end of the section, when mentioning the spectral index map, perhaps refer to it as a "masked spectral index map"

> We rewrote the first paragraph to make this more clear.
> We rewrote the sentence after eq.1 to be more objective.
> We added "masked".

Section 2:
  - In the NVSS paragraph at the beginning, isn't "Stokes I" more commonly used that "I-Stokes"?
  - In the bullet list describing the classification categories, it would be nice to keep the same ordering as is used in Figure 2 (i.e. move L,U to after M)
  - Next paragraph, the first use of s2n in the text should indicate that it is a column in the catalogue
  - The spectral index and error for S,M,C,I sources are calculated using errors reported by the source finder. Such errors can often be unrealistically small; is that the case here? In other words, are the spectral index errors underestimated?

> Changed.
> Changed.
> Added.
> Yes, they are calculated using the output of the source finder. We wrote that this can make reported errors smaller than the real ones.

Section 2.1:
  - Toward the end, when comparing the NVSS-TGSS spectral indices with those from GLEAM and SPECFIND V2.0, it should be noted that these are not fully independent. GLEAM used NVSS (and other surveys) to bootstrap their flux scale; SPECFIND V2.0 contains NVSS entries.

> We added a note on both catalogues.

Figure 1:
  - "SUMMSS" is not correct in the figure, it should be SUMSS
  - all referenced surveys should be spelled out and referenced in the caption
  - the remark that "NVSS and TGSS are equally sensitive to sources with a spectral index alpha=-0.9" is not correct for the 45" version of TGSS used in this paper; in fact for matched resolution the relevant equivalency is at alpha=-1.3 or so. This figure therefore seems misleading in the context of the rest of the paper, and the figure and caption should be adjusted at least in the sense of additionally indicating in the figure and/or caption where the 45" version of TGSS appears in the plot.

> Fixed.
> We added all the references.
> That is correct! We updated the image.

Figure 6:
  - I suggest showing the spectral index error maps as well as the TGSS, NVSS, and spectral index maps of each region.

> Thanks for the suggestion, we added it in a smaller panel.

Section 4.1:
  - At the end (just before Section 4.1.1), what is the "warning" for future radio surveys? What is the suggestion?

> we changed the sentence in "Flux calibration seems to be still a relevant problem in low-frequency data reduction and it should be a warning for future radio surveys."

Figure 8:
  - Error bars should be shown for the red curve (i.e. the data presented in this paper). Also, it seems to me that the bins at lowest flux density should be presented as upper limits, rather than measurements, given the presentation in the top two panels of Figure 7.

> Error bars (error on the median value) are present but very small due to the very large number of sources we have. For the upper limits: this is certainly the case, it is also present but not discussed in the other dataset. Since the main point is to underline the trend and the mismatch, I would just add a note on the issue.

Figure 10:
  - This is an excellent figure and I suspect that it will be widely used in the community. To slightly improve the readability, I suggest to remove the white ellipses (but keep the text identifying the regions expected to be populated by young/evolved/old AGN).

> Thanks, we fixed it.

Equation 2:
  - Why was this formulation not used for the analysis presented in Figure 10?

> Because it is tuned on the high resolution survey data taken from Intema+2016.

Figure 11, caption:
  - There appears to be an error in the Green (2014) bibtex entry.

> Fixed.

Section 5:
  - In the first paragraph it is mentioned that the sources were "jointly detected", but to my reading this isn't a fair description of the process. The description in Section 2 indicates that the source finder did not consider the two surveys together, but instead was used on TGSS and NVSS separately, followed by a cross-match procedure. So in fact the distinction with previous work is a little bit less than is implied here. Of course on the other hand you have gone to the substantial effort of creating two entirely new narrowband catalogues nominally at the same angular resolution, that were then cross-matched. Still, the wording here seems incorrect.

> The word jointly was excessive, but since islands of emission are indeed combined we rephrased it with "we detected sources on images made with the same gridding and resolution combining overlapping regions of emission".


==> referee2.txt <==
We thanks the referee for the careful review. We cleaned up the text from grammar errors. Here we include the detailed answers to the two major points raised by the referee.

1. Figure 6, top panel: the points from this work are systematically higher than Condon+98 for bins >7e-3 Jy or so, and since this is a log axis spanning many orders of magnitude, presumably the difference is not insubstantial. Are you able to state that this difference is due to the grouping of components into sources with PyBDSF, or is there something else at work here?
> We note an excess of ~7% in our catalogue compared to NVSS original catalogue at high fluxes (>10 mJy). We tried to re-create this inconsistency by running the source finder in a way that should resemble the procedure used in Condon+98. However, we cannot reproduce the discrepancy. In practice, PyBDSF (the source finder we use) is not able to re-create the same catalogue presented in the original paper (it finds several more gaussians), so it's hard to understand what is the underlying problem. However, cross-matching the original NVSS catalogue and our new catalogue we noted that matched sources are either same flux or fluxier in our catalogue. The inspection (by eye) of a number of those sources with different fluxes reveals that they are all complex/extended objects. The most plausible explanation for the original discrepancy is therefore that we pick up more flux in complex sources due to grouping and possibly better source reconstruction. We added a line in the text to clarify the origin of the discrepancy.

2. I find it hard to interpret the histogram in Figure 8. The location of the peak at ~3.5 arcsec is presumably driven primarily by the fact that a quadrature sum of the random measurement errors in the RA and Dec components of the positions has taken place. But I can't easily reconcile that supposition with the numerical values of the mean and standard deviation as given in the second paragraph of Section 3. Do the RA and Dec astrometric differences separately follow normal distributions centred around ~0"? Is there no better way to illustrate the histogram? I'm looking for some confidence that the astrometric errors are small and that there is no systematic offset between the positions in the two catalogs, but the plots that are presented do not seem to exclude an underlying astrometric difference.
> The figure shows only the uniformity of the mean error across the sky. We calculated the RA/Dec median/mean/std error for all matched sources obtaining:
Mean/Median/std RA error (arcsec):  0.158 0.161 3.039
Mean/Median/std DEC error (arcsec):  -0.057 -0.054 3.178

We believe that the astrometric accuracy is good and negligible systematic errors are present. We added a sentence to the paper to clarify this point.

